Optimal higher-order convergence rates for parabolic multiscale problems

In this paper, we introduce a higher-order multiscale method for time-dependent problems with highly oscillatory coefficients. Building on the localized orthogonal decomposition (LOD) framework, we construct enriched correction operators to enrich the multiscale spaces, ensuring higher-order convergence without requiring assumptions on the coefficient beyond boundedness. This approach addresses the challenge of a reduction of convergence rates when applying higher-order LOD methods to time-dependent problems. Addressing a parabolic equation as a model problem, we prove the exponential decay of these enriched corrections and establish rigorous a priori error estimates. Numerical experiments confirm our theoretical results.

==> Images/errors.csv <==
H,p0j0,p1j0,p2j0,p3j0,p4j0,p0j1,p1j1,p2j1,p3j1,p4j1,p0j2,p1j2,p2j2,p3j2,p4j2
0.5,0.9128209687408646,0.1285081022944572,0.01117211031908849,0.0009135662116219226,7.231144212659999e-5,0.060869451159285916,0.003909378610821106,0.00031205958429072675,2.3693534805812444e-5,1.4513536174900081e-6,0.005414649107725358,0.0024632885983801554,0.00024281689856348095,1.9099184077377864e-5,1.4513512319403599e-6
0.25,0.1944559389500945,0.020098878817089584,0.0006294972817923414,4.657161089825162e-5,2.5569735069108005e-5,0.003733124450702669,0.001669623400774793,2.0631059929020127e-5,1.7956879421589069e-6,3.8454408153390036e-8,0.0024925803247106185,0.0012418979365361208,1.8733777785166827e-5,1.7956845199909395e-6,3.811423907827528e-8
0.125,0.046280495682611174,0.002703654081899361,4.226623377542904e-5,1.5159980417387549e-5,1.1576356653582197e-5,0.001571229029912638,0.0008239054299646423,2.3154633323958313e-6,9.841072236222756e-8,1.9572677636104448e-8,0.0013874624500229717,0.00037635517864893976,2.3154575084069148e-6,9.800504756113997e-8,6.787885163124059e-10
0.0625,0.011352580119366311,0.0003436219286117626,8.549871906438651e-6,5.1577986346471585e-6,2.1903611638287346e-6,0.0008567420357398715,0.00023559513522950835,1.5412958331728844e-7,6.528572280489813e-8,9.725361238124083e-8,0.0006679401354748965,0.00023559513512951628,1.5292195880220768e-7,2.576442368060068e-9,1.0815238864450916e-11

==> Images/errors_1d_ell.csv <==
H,p1j0ell,p1j0,p1j1ell,p1j1,p2j0ell,p2j0,p2j1ell,p2j1,p3j0ell,p3j0,p3j1ell,p3j1,p3j2ell,p3j2,p4j0ell,p4j0,p4j1ell,p4j1,p4j2ell,p4j2
0.5,inf,1.68054447710923200226330488378428734e-03,inf,1.67870271452604067835341480670564915e-04,inf,1.01216937219891403253039867730270068e-04,inf,2.47082608022828132939487955224990418e-05,inf,9.81763482892362731397337385742615527e-05,inf,1.37737352708275295851583417773161451e-06,inf,8.18530988921623297339729586327583121e-07,inf,8.7455361189030164799656228513930398e-05,inf,1.1084394166603844749847318210992171e-07,inf,3.08863881246208736396448160582880449e-08
0.25,inf,2.31311221395853190788416817492265826e-04,inf,1.29551542029110654862635614559217374e-04,inf,7.92144190320193411920987907095588059e-05,inf,1.07376423931347843011805137667020504e-06,inf,5.69121364176375956216870015549234286e-05,inf,8.57477747983638388100820411690876003e-08,inf,3.13067486979462188940473462369153514e-08,inf,3.07626120269008657456826767992642283e-05,inf,6.8642817944395342664366958973369223e-09,inf,3.99598938302974838826599085911546604e-10
0.125,6,7.22553192833219673640627021160477338e-05,inf,2.48515339500250553832725608738743865e-05,6,2.66121815808751955130573390730525755e-05,inf,7.96834234544444066799062696309582157e-08,5,1.34707421424071087755208872590014722e-05,inf,3.39620781932211479810582414137191097e-09,inf,1.7760001279036021151679575342817444e-09,5,9.74992924634398863985928826179403342e-06,inf,2.78108736235118573709270789556407818e-10,inf,8.36873726877176198466109160491814175e-12
0.0625,7,1.59554364382443770918558664184292827e-05,8,3.95243243766479774925016314753835645e-06,7,7.98148273707238009143987518762193192e-06,10,6.37973156242287834237820142345711458e-09,6,4.9766941766703644055231963741406506e-06,10,1.37460442017477051808105962022017809e-10,10,6.84714289157741835449797921351652085e-11,6,3.91361923206788549439242178121546666e-06,10,3.68317789835777692243937615670582194e-11,12,1.21334843839106411034644987469200278e-13
0.03125,8,5.37688433161619764866651097623810571e-06,9,6.0218352083042746267545407302339498e-07,7,3.66251070088732125505946908690123788e-06,11,4.27835323899524104207874846009742065e-10,7,1.44976488417211361520051195441246881e-06,12,6.58141611873860361067536470274586375e-12,12,1.36994388006806721286973613571336657e-12,6,1.22082187948865311191947750362740023e-06,11,2.39387570018683237618771616857312681e-12,14,9.38622374969152867614722739484770327e-16

==> Images/errors_2d_ell.csv <==
H,ell4j0,ell5j0,ell4j1,ell5j1,ell6j1,ell7j1,ell8j1,ell9j1,ell10j1,ellinfj1,ell4j2,ell5j2,ell6j2,ell7j2,ell8j2,ell9j2,ell10j2,ellinfj2
0.5,0.006134272838541513,0.006134272838541513,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00023379480389804002,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305,0.00017629131533757305
0.25,0.002821500782240065,0.002821500782240065,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.5077587579528124e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5,1.0622545579815865e-5
0.125,0.001152324765520448,0.0011404564355422544,0.00012700475752317714,8.235497479389423e-6,9.897067575717568e-7,7.271562158296718e-7,7.271562158296718e-7,7.271562158296718e-7,7.271562158296718e-7,7.271562158296718e-7,0.00010443945824829438,8.235497425507383e-6,9.897062993143586e-7,7.271555958323474e-7,7.271555958323474e-7,7.271555958323474e-7,7.271555958323474e-7,7.271555958323474e-7
0.0625,0.0005550382345002838,0.0003552687565174011,0.00028332699071996183,2.792906271566665e-5,2.8910084152545983e-6,2.5978215026241084e-7,3.1871133494511295e-8,1.98997846493385e-8,1.985708064194807e-8,1.9869762127532797e-8,0.00021825177622839494,2.7929062351950243e-5,2.891004717588761e-6,2.5974106569013224e-7,3.153449819230258e-8,1.9356072637393184e-8,1.9312164119804294e-8,1.9325202611768316e-8

==> Images/errors_DoFs.csv <==
Hdofs,p0j0dofs,p1j0dofs,p2j0dofs,p3j0dofs,p4j0dofs,p0j1dofs,p1j1dofs,p2j1dofs,p3j1dofs,p4j1dofs,p0j2dofs,p1j2dofs,p2j2dofs,p3j2dofs,p4j2dofs,p0j0,p1j0,p2j0,p3j0,p4j0,p0j1,p1j1,p2j1,p3j1,p4j1,p0j2,p1j2,p2j2,p3j2,p4j2
4,4,16,36,64,100,8,32,72,128,200,12,48,108,192,300,0.9128209687408646,0.1285081022944572,0.01117211031908849,0.0009135662116219226,7.231144212659999e-5,0.060869451159285916,0.003909378610821106,0.00031205958429072675,2.3693534805812444e-5,1.4513536174900081e-6,0.005414649107725358,0.0024632885983801554,0.00024281689856348095,1.9099184077377864e-5,1.4513512319403599e-6
16,16,64,144,256,400,32,128,288,512,800,48,192,432,768,1200,0.1944559389500945,0.020098878817089584,0.0006294972817923414,4.657161089825162e-5,2.5569735069108005e-5,0.003733124450702669,0.001669623400774793,2.0631059929020127e-5,1.7956879421589069e-6,3.8454408153390036e-8,0.0024925803247106185,0.0012418979365361208,1.8733777785166827e-5,1.7956845199909395e-6,3.811423907827528e-8
64,64,256,576,1024,1600,128,512,1152,2048,3200,192,768,1728,3072,4800,0.046280495682611174,0.002703654081899361,4.226623377542904e-5,1.5159980417387549e-5,1.1576356653582197e-5,0.001571229029912638,0.0008239054299646423,2.3154633323958313e-6,9.841072236222756e-8,1.9572677636104448e-8,0.0013874624500229717,0.00037635517864893976,2.3154575084069148e-6,9.800504756113997e-8,6.787885163124059e-10
256,256,1024,2304,4096,6400,512,2048,4608,8192,12800,768,3072,6912,12288,19200,0.011352580119366311,0.0003436219286117626,8.549871906438651e-6,5.1577986346471585e-6,2.1903611638287346e-6,0.0008567420357398715,0.00023559513522950835,1.5412958331728844e-7,6.528572280489813e-8,9.725361238124083e-8,0.0006679401354748965,0.00023559513512951628,1.5292195880220768e-7,2.576442368060068e-9,1.0815238864450916e-11
